Forward Compatible Training for Large-Scale Embedding Retrieval Systems

In visual retrieval systems, updating the embedding model requires recomputing features for every piece of data. This expensive process is referred to as backfilling. Recently, the idea of backward compatible training (BCT) was proposed. To avoid the cost of backfilling, BCT modifies training of the new model to make its representations compatible with those of the old model. However, BCT can significantly hinder the performance of the new model. In this work, we propose a new learning paradigm for representation learning: forward compatible training (FCT). In FCT, when the old model is trained, we also prepare for a future unknown version of the model. We propose learning side-information, an auxiliary feature for each sample which facilitates future updates of the model. To develop a powerful and flexible framework for model compatibility, we combine side-information with a forward transformation from old to new embeddings. Training of the new model is not modified, hence, its accuracy is not degraded. We demonstrate significant retrieval accuracy improvement compared to BCT for various datasets: ImageNet-1k (+18.1%), Places-365 (+5.4%), and VGG-Face2 (+8.3%). FCT obtains model compatibility when the new and old models are trained across different datasets, losses, and architectures.

==> FCT/README.txt <==
This is a document to track remaining tasks until submission.

IMPORTANT DATES:
Paper Registration Deadline	November 9, 2021 (11:59PM Pacific Time)
Paper Submission Deadline	November 16, 2021 (11:59PM Pacific Time)
Supplementary Materials Deadline	November 23, 2021 (11:59PM Pacific Time)


TASKS:

- Draft V1 completion:
- Target date: (We should have this as soon as possible to get patent review decision)
- Please include all results we have, including:
    - Intro and Related work
    - Highlight of all aspects that FCT is better than BCT
    - Method explained (please include best results and mention what we also tried): General FCT method (side-info, transfer, side-net, etc.)
    - Experiments setup explained (VGGFace2 and ImageNet)
    - Analysis and Conclusion

Datasets:
- Places-205?
- VGGFace2 attribute splits



